Exploiting Non-Negativity in DAG Structure Learning

This work addresses the problem of learning directed acyclic graphs (DAGs) from nodal observations adhering to a linear structural equation model. DAG structure learning is a central task in signal processing, machine learning, and causal inference, but it remains challenging because acyclicity is a global combinatorial property and the search space grows superexponentially in the number of nodes. Continuous acyclicity characterizations have led to important algorithmic advances by replacing the discrete DAG restriction with smooth equality constraints on the candidate adjacency matrix. However, existing formulations still involve difficult non-convex optimization landscapes and may suffer from degenerate first-order optimality conditions. Here, we restrict attention to DAGs with non-negative edge weights and exploit this additional structure to obtain a simpler acyclicity characterization devoid of Hadamard products. We propose a new non-negative constrained DAG estimator and develop a tractable, locally convergent algorithm based on the method of multipliers. We further analyze the benign optimization landscape induced by the non-negativity constraints. In the large-sample regime, we show that the true DAG is the unique global minimizer of the population augmented Lagrangian. Moreover, the landscape contains no spurious interior stationary points, and the true DAG is the only acyclic Karush--Kuhn--Tucker (KKT) point. Critically, this allows us to guarantee local convergence to the true DAG given infinite samples. Comprehensive numerical experiments show that the proposed structure identification method improves over state-of-the-art continuous DAG-learning baselines.

==> data/samples_err_mean.csv <==
xaxis; NOMAD-adam; NOMAD-fista; NoTears; DAGMA; NonDAGMA-Fix; NonDAGMA; CoLiDE-Fix; CoLiDE; GOLEM-EV-Fix; GOLEM-EV
5.000000000000000000e+01;1.821568591285328831e-01;1.937913727438007327e-01;5.504148155141735943e-01;5.424204118970465949e-01;2.067798148607223330e-01;2.744189662457253709e-01;6.628628013700834654e-01;5.413274446820078856e-01;1.152755084549702991e+00;9.866883795368890375e-01
6.000000000000000000e+01;1.430720943797677003e-01;1.520465460357619258e-01;4.702041163008608970e-01;4.497574515478277579e-01;1.567290970040718934e-01;2.228893739999393830e-01;5.319601674751480713e-01;4.475840327599447943e-01;1.151492266729512659e+00;9.561222542942586777e-01
8.000000000000000000e+01;8.712308353315252607e-02;9.547890488698967948e-02;3.513506361146720991e-01;2.976033099442231267e-01;9.556675734735080308e-02;1.371919812598015598e-01;3.489632365444166329e-01;3.117567477277743415e-01;1.099182244157739019e+00;5.759280547279420626e-01
1.000000000000000000e+02;5.993176293490996842e-02;6.431776661736572642e-02;2.857916738977859250e-01;2.219921066132820309e-01;6.639502769629612722e-02;9.609624271550033792e-02;2.606031400801623321e-01;2.402410221262112622e-01;6.398051505001748351e-01;3.090561439223546980e-01
2.000000000000000000e+02;2.267653664856315865e-02;2.442477103674234318e-02;1.755122438156909159e-01;1.090635073701551744e-01;2.684558514857254136e-02;3.625657371717688066e-02;1.110267131830508791e-01;1.144974638729057692e-01;8.048385669150295851e-02;8.160102876301764119e-02
5.000000000000000000e+02;8.145418031544194096e-03;9.448307975973676415e-03;1.378322124752728028e-01;7.562524502897052803e-02;1.120507587298145286e-02;1.377251349140689619e-02;7.702037706787676075e-02;7.908794409554449623e-02;3.049749455880160914e-02;3.375496164302747848e-02
1.000000000000000000e+03;3.942336689925100834e-03;4.228541826498928048e-03;1.335455442183330343e-01;6.466937381771510618e-02;7.398250942633233067e-03;7.324787828647555225e-03;6.865740588362684305e-02;6.936040936394602396e-02;2.392207704627185433e-02;2.235281594539656122e-02
5.000000000000000000e+03;6.959352336069991526e-04;8.894023948447915941e-04;1.326174126904053341e-01;6.028752917695816976e-02;5.060339696028401217e-03;2.739635363132199037e-03;5.977488745203248660e-02;6.766754347188892738e-02;1.588817580020977088e-02;3.489783231896541327e-02
1.000000000000000000e+04;3.480194377741572869e-04;4.656057034294650791e-04;1.117804687775197092e-01;5.722440019300724379e-02;4.436145120366636642e-03;1.984332251491452773e-03;5.657356358051270767e-02;6.441426515424684973e-02;1.776702410498006909e-02;6.544592641744309547e-02


==> data/samples_err_prctile25.csv <==
xaxis; NOMAD-adam; NOMAD-fista; NoTears; DAGMA; NonDAGMA-Fix; NonDAGMA; CoLiDE-Fix; CoLiDE; GOLEM-EV
5.000000000000000000e+01;1.643445275885884460e-01;1.727702974089205257e-01;5.096972830024504297e-01;5.071704346170196054e-01;1.843535445112167714e-01;2.495696369853419583e-01;6.322595527675223259e-01;5.154723814295211204e-01;9.050470296361093903e-01
6.000000000000000000e+01;1.276395773712479809e-01;1.352274221268862098e-01;3.977004861487843379e-01;3.910841223887545071e-01;1.438655980263766898e-01;2.011428795668928904e-01;4.821087048944255882e-01;3.868046849084896821e-01;8.803003672196969553e-01
8.000000000000000000e+01;7.896904910905618025e-02;8.374176200044666785e-02;3.081046956344887233e-01;2.826177838988621627e-01;9.358672735809281384e-02;1.341216585616346602e-01;3.302733267563126573e-01;2.830996092234113193e-01;5.433722682945760774e-01
1.000000000000000000e+02;5.362390588624091348e-02;5.878688598223264644e-02;2.467347171036439468e-01;2.026820821991708321e-01;6.143376316927569997e-02;8.804294819185390364e-02;2.251312820650351598e-01;2.099138956588169347e-01;2.809888801644055967e-01
2.000000000000000000e+02;2.094657935664845372e-02;2.163841577731804786e-02;1.413644392154076168e-01;9.273574240850661343e-02;2.344458495601237091e-02;3.204846483413271996e-02;9.747479826613045240e-02;9.997760182893204728e-02;7.447921215293097641e-02
5.000000000000000000e+02;7.312132233799313076e-03;7.578751606637778963e-03;1.063051532086147777e-01;5.918318480683126132e-02;8.754560252414224711e-03;1.103419884543949299e-02;5.475392364646460008e-02;6.064022566960321214e-02;2.412359292031855673e-02
1.000000000000000000e+03;3.571763879046147873e-03;3.767223138803849590e-03;9.072071069749255978e-02;4.971896527818506911e-02;5.722993742422081281e-03;5.630234754200227031e-03;5.142351683406476415e-02;5.078306559663609693e-02;1.224093752078025434e-02
5.000000000000000000e+03;6.483242080865485703e-04;6.801958364677219938e-04;9.120264496688261502e-02;4.227351148491610699e-02;3.256104700043523266e-03;1.498856733172320831e-03;4.179388345271525806e-02;4.248254154592401299e-02;1.983581849926439530e-02
1.000000000000000000e+04;3.246205077393383856e-04;3.417629315110236560e-04;8.731092363584444516e-02;4.028617796592464523e-02;3.209365671428875653e-03;1.017533290629902675e-03;3.953127632448976553e-02;4.892461433567911466e-02;3.452730101539227409e-02


==> data/samples_err_prctile75.csv <==
xaxis; NOMAD-adam; NOMAD-fista; NoTears; DAGMA; NonDAGMA-Fix; NonDAGMA; CoLiDE-Fix; CoLiDE; GOLEM-EV
5.000000000000000000e+01;1.923359160221507491e-01;1.998334453816516809e-01;6.069601152922023957e-01;5.711400442702291302e-01;2.117412008797096568e-01;2.876660390046877902e-01;6.914770276276867023e-01;5.975581172106274597e-01;1.071136090030065935e+00
6.000000000000000000e+01;1.496304169926635508e-01;1.553864046937633581e-01;5.129651483498636200e-01;4.522940141015119320e-01;1.658859068879655341e-01;2.339317806078795581e-01;5.381784297220062463e-01;4.761147978396557678e-01;1.025516989951211988e+00
8.000000000000000000e+01;9.512698770364200196e-02;1.070531702226269061e-01;4.009470008799348451e-01;3.346759432450713279e-01;1.076691872890025575e-01;1.587590945478059012e-01;3.987097089007143325e-01;3.387935708723111006e-01;6.258585931101030564e-01
1.000000000000000000e+02;6.235153525715053657e-02;7.076333992945396667e-02;3.273263311517796148e-01;2.388140957477431492e-01;7.096529968577960923e-02;1.116247619633531085e-01;2.675350982773140873e-01;2.718235249197383796e-01;3.351421784003402182e-01
2.000000000000000000e+02;2.440670235491542578e-02;2.532599775990893379e-02;2.078222261848510777e-01;1.264190343920706949e-01;2.802243650166276120e-02;4.020602833623828504e-02;1.240502689936403280e-01;1.300777740728701615e-01;9.895236513061163308e-02
5.000000000000000000e+02;8.241969836595742366e-03;9.138772809505243955e-03;1.657932452600245632e-01;8.628087414191448756e-02;1.215433880586440883e-02;1.459767600815599017e-02;9.352854498844595521e-02;8.341371689086735097e-02;4.461713892631746087e-02
1.000000000000000000e+03;4.071592380065735574e-03;4.402814853394546556e-03;1.339553883334145268e-01;7.559750825039654454e-02;8.003167292869178828e-03;7.984583351027913292e-03;7.280808847122266503e-02;7.478800411154448713e-02;2.694065224145424792e-02
5.000000000000000000e+03;7.104610687556862708e-04;7.786889520898150098e-04;1.487957522796890808e-01;7.485100749909968931e-02;4.841325801120619117e-03;3.268803158195237105e-03;7.130958872821661909e-02;8.150988348071119827e-02;5.252700791052457296e-02
1.000000000000000000e+04;3.695240999481253863e-04;3.995713762853690069e-04;1.381728248157801098e-01;7.555966742642560019e-02;5.175352639653476271e-03;2.337618657006693482e-03;7.081333017436342026e-02;7.657006375282100763e-02;7.387839963268971744e-02


==> data/samples_err_std.csv <==
xaxis; NOMAD-adam; NOMAD-fista; NoTears; DAGMA; NonDAGMA-Fix; NonDAGMA; CoLiDE-Fix; CoLiDE; GOLEM-EV-Fix; GOLEM-EV
5.000000000000000000e+01;2.209594953107493417e-02;2.768949369946585581e-02;7.265940231221687529e-02;6.062694234196080306e-02;3.125764308738990943e-02;3.560048104844610456e-02;5.659213848048610246e-02;6.333411929520148254e-02;1.013164850859125665e-01;8.673228735674655410e-02
6.000000000000000000e+01;2.509254310051128867e-02;2.729621380788881113e-02;7.723729377111773764e-02;5.197568492691524711e-02;2.373130893888299175e-02;3.167929606389457975e-02;5.699638013354187821e-02;6.351954411845006643e-02;1.064436569404429572e-01;1.195070236908278710e-01
8.000000000000000000e+01;9.681995234644778098e-03;1.421389657313807536e-02;8.524686860547114886e-02;4.355543641099707264e-02;7.712152975266472511e-03;1.554137941164234968e-02;4.995273305407336994e-02;5.847123695288530126e-02;1.074071534772378655e-01;6.184875307497395003e-02
1.000000000000000000e+02;7.277497965377264198e-03;8.890151024569567517e-03;5.878157788592448807e-02;3.947724307558346524e-02;8.423977389016150050e-03;1.421402599116440742e-02;3.944823237665118221e-02;4.497488968401668757e-02;5.416295796836551046e-02;3.675516577953995973e-02
2.000000000000000000e+02;3.372527316042909021e-03;4.103420559571910493e-03;6.082478254021977948e-02;3.151111539418776503e-02;8.438433109995818401e-03;7.879283236188066447e-03;2.775752163736141045e-02;3.326620959406915295e-02;1.767594809506439421e-02;1.592890193252214856e-02
5.000000000000000000e+02;1.025070322641907436e-03;3.151284694043594153e-03;4.027447820194134109e-02;2.433522162307664646e-02;3.382800200054208485e-03;4.048454707117707212e-03;2.510584223728854966e-02;2.234709245685425477e-02;1.099759160452866424e-02;1.243196621394253472e-02
1.000000000000000000e+03;4.643042798730942283e-04;7.241788568282714377e-04;5.466645788477314527e-02;2.249775600431242265e-02;2.402903612663886707e-03;2.409866885655802694e-03;2.702059258178125811e-02;2.869704732668887370e-02;1.291605140355035590e-02;1.260879851824133271e-02
5.000000000000000000e+03;8.818808247620943202e-05;6.222003765673227334e-04;5.357751305826411597e-02;2.311212385546352124e-02;2.220214576756013043e-03;1.874732617564890333e-03;2.396207571564027555e-02;2.653582226372526789e-02;8.246113921778881750e-03;2.492746030006733754e-02
1.000000000000000000e+04;2.918812812778078414e-05;6.190231798884279508e-04;4.315432111512549490e-02;2.299019299027353636e-02;1.842781559832618781e-03;1.591763782088512604e-03;2.526484250709829307e-02;3.235742901755183504e-02;1.097762418838523803e-02;3.378903352468740767e-02


==> data/size_er_shd_mean.csv <==
xaxis; NOMAD-adam; NOMAD-fista; DAGMA; SortNRegress
5.000000000000000000e+01;0.000000000000000000e+00;0.000000000000000000e+00;5.231999999999998874e-01;6.440000000000002389e-01
7.500000000000000000e+01;0.000000000000000000e+00;1.066666666666666718e-03;3.050666666666666527e-01;7.757333333333330527e-01
1.000000000000000000e+02;2.000000000000000096e-04;5.999999999999999474e-04;2.714000000000000301e-01;7.271999999999999575e-01
2.500000000000000000e+02;0.000000000000000000e+00;3.200000000000000262e-04;1.593599999999999739e-01;8.555200000000000582e-01
5.000000000000000000e+02;0.000000000000000000e+00;1.600000000000000131e-04;1.336400000000000643e-01;9.385200000000000209e-01
1.000000000000000000e+03;2.000000000000000096e-04;2.800000000000000297e-04;1.027400000000000257e-01;9.630999999999998451e-01


==> data/size_er_shd_std.csv <==
xaxis; NOMAD-adam; NOMAD-fista; DAGMA; SortNRegress
5.000000000000000000e+01;0.000000000000000000e+00;0.000000000000000000e+00;3.679208610557439529e-01;3.179937106296286675e-01
7.500000000000000000e+01;0.000000000000000000e+00;7.466666666666677867e-03;1.521318726193386095e-01;3.290248487745433548e-01
1.000000000000000000e+02;1.400000000000000203e-03;2.374868417407583789e-03;1.329813520761463919e-01;2.674848780772475787e-01
2.500000000000000000e+02;0.000000000000000000e+00;1.085172797300043178e-03;5.727888267066667816e-02;1.659641214238788409e-01
5.000000000000000000e+02;0.000000000000000000e+00;6.740919818541083602e-04;3.301076188154402485e-02;1.194814194760005360e-01
1.000000000000000000e+03;1.148912529307608357e-03;5.306599664568642473e-04;1.719745329983483895e-02;8.851355828346299526e-02


==> data/size_sf_shd_mean.csv <==
xaxis; NOMAD-adam; NOMAD-fista; DAGMA; SortNRegress
5.000000000000000000e+01;1.200000000000000025e-02;6.120000000000002521e-02;9.139999999999999236e-01;5.360000000000000320e-01
7.500000000000000000e+01;0.000000000000000000e+00;4.693333333333333385e-02;7.799999999999996936e-01;5.986666666666665693e-01
1.000000000000000000e+02;4.000000000000000083e-03;4.060000000000002496e-02;7.013999999999996904e-01;7.057999999999999829e-01
2.500000000000000000e+02;3.904000000000000525e-02;3.952000000000002733e-02;6.408000000000000362e-01;8.550399999999998002e-01
5.000000000000000000e+02;3.070399999999999241e-01;5.265600000000000280e-01;1.428520000000000678e+00;9.189599999999999991e-01
1.000000000000000000e+03;1.408039999999999958e+00;1.835980000000000167e+00;3.162300000000000111e+00;9.346400000000000263e-01


==> data/size_sf_shd_std.csv <==
xaxis; NOMAD-adam; NOMAD-fista; DAGMA; SortNRegress
5.000000000000000000e+01;3.124099870362659695e-02;6.804821819856859966e-02;1.652271164185830643e-01;2.689237810235457493e-01
7.500000000000000000e+01;0.000000000000000000e+00;4.301854897082835194e-02;1.158159459372211236e-01;2.230336297512104105e-01
1.000000000000000000e+02;1.720465053408526401e-02;3.997048911384497305e-02;1.387084712625728522e-01;1.988274628918248743e-01
2.500000000000000000e+02;9.968449428070547125e-02;3.119630747380208735e-02;1.480216200424789297e-01;1.835831103342570603e-01
5.000000000000000000e+02;3.043566959999401966e-01;5.064658788111988663e-01;5.123181527137214974e-01;1.188883442562810588e-01
1.000000000000000000e+03;8.767042137460044904e-01;1.020379762441415705e+00;5.221219493566613412e-01;8.607711891089291079e-02


==> data/vars_hetero_err_mean.csv <==
xaxis; NOMAD-adam; NOMAD-fista; NoFears; DAGMA; NonDAGMA; CoLiDE-EV; CoLiDE-NV; GOLEM-EV; GOLEM-NV
1.000000000000000000e+00;7.146878038066094285e-02;1.372097481927727902e-01;7.669011881590105384e-01;7.481991092853111924e-01;6.993270627176441379e-02;6.769220255147631038e-01;6.428556983286678461e-01;8.901120958157487939e-01;6.381275764679869011e-01
5.000000000000000000e+00;8.948257718720491194e-02;1.568032805605041047e-01;9.153903592659423660e-01;8.532106235727664467e-01;1.699979322187617492e-01;7.752862666223824251e-01;8.094193169824519529e-01;9.487032027733949269e-01;6.902384210843672818e-01
1.000000000000000000e+01;1.011313311257511505e-01;1.588599768328481932e-01;9.110645656252613911e-01;8.798098943611162293e-01;2.132763514526871129e-01;8.042547285747047026e-01;8.550298601013796018e-01;9.404763078984385016e-01;6.927560698210447621e-01
1.500000000000000000e+01;1.476327300263858555e-01;1.534531179750202312e-01;9.245094566217473275e-01;8.959030139364168033e-01;2.413950250565648770e-01;8.069608133248196147e-01;8.477484395577744580e-01;8.983066795470077137e-01;6.631373106845626086e-01
2.000000000000000000e+01;1.622906068247356171e-01;1.549620531328156081e-01;9.277319280748419494e-01;9.123278714295569580e-01;2.372162223431168726e-01;8.239099462601012780e-01;8.746359678728290454e-01;9.047986396536535914e-01;6.651870297352455719e-01
2.500000000000000000e+01;1.743162141204159243e-01;1.546406769135868775e-01;9.324651020548786473e-01;9.235630017223706023e-01;2.206130902357729129e-01;8.282102192986592337e-01;8.775183501607000114e-01;9.278167702944215556e-01;6.795898987048155648e-01
3.000000000000000000e+01;1.698375743583190323e-01;1.725255260752628639e-01;9.340515975419860784e-01;9.181796341436024855e-01;2.352579923518199889e-01;8.128602357614828078e-01;8.682168893515429531e-01;8.982386478045935041e-01;6.654481951219129998e-01


==> data/vars_hetero_err_std.csv <==
xaxis; NOMAD-adam; NOMAD-fista; NoFears; DAGMA; NonDAGMA; CoLiDE-EV; CoLiDE-NV; GOLEM-EV; GOLEM-NV
1.000000000000000000e+00;2.335986372392308275e-02;4.463808888032319566e-02;9.595236738294715684e-02;7.380097600617324671e-02;3.343618848020254303e-02;8.194129864603175162e-02;8.679103324378545370e-02;1.049636751633119119e-01;9.080386966760606304e-02
5.000000000000000000e+00;2.185122272879955543e-02;5.282516220399046530e-02;8.447472130965659465e-02;5.259196411418443073e-02;1.038279113761179651e-01;6.865367627157896446e-02;6.956411980081352031e-02;9.773523160384721409e-02;1.176088376571678695e-01
1.000000000000000000e+01;3.369206535894989085e-02;5.709793773700990588e-02;7.385328668530700968e-02;5.442450173326321416e-02;1.097006328842589085e-01;6.245912255830691345e-02;6.656321314247201637e-02;1.051434668984146947e-01;1.172545186690967245e-01
1.500000000000000000e+01;6.987234159532314248e-02;5.232964695904916697e-02;6.373872734157520759e-02;5.610421114797681241e-02;1.630183699414463894e-01;5.519798540554330529e-02;7.002827145935364150e-02;1.084668187638544445e-01;1.143431101364996011e-01
2.000000000000000000e+01;4.161493551688681680e-02;5.345520092404819346e-02;8.759316691813048839e-02;4.782607523199555039e-02;1.042092174125700266e-01;6.236108600419194847e-02;7.474553779258069630e-02;8.388592720328304220e-02;1.042941688796445165e-01
2.500000000000000000e+01;2.902770366232270902e-02;5.167918706963251646e-02;9.298365893984084085e-02;4.696829091987376331e-02;1.279268019416473223e-01;5.229445493201559381e-02;6.231640768311057926e-02;1.268123612034437742e-01;1.101766728306089738e-01
3.000000000000000000e+01;3.119539558436032825e-02;5.035877113998145360e-02;7.607845794006716511e-02;4.840797828655443030e-02;1.485165423860138056e-01;5.855268395417679433e-02;6.030389722097886929e-02;1.088617829231870726e-01;1.124233389596100002e-01


==> data/vars_hom_err_mean.csv <==
xaxis; NOMAD-adam; NOMAD-fista; NoFears; DAGMA; NonDAGMA; CoLiDE-EV; CoLiDE-NV; GOLEM-EV; GOLEM-NV
1.000000000000000000e+00;3.713107507940687120e-03;4.215192805781040400e-03;7.893996878430796504e-02;6.276565300768421896e-02;6.725845056018349942e-03;6.229744559777199153e-02;7.395934894824889028e-02;2.194449476829588019e-02;2.522457276281403135e-02
5.000000000000000000e+00;7.784069415843333957e-03;8.761474821367720364e-03;6.413915677337858612e-02;1.154851500756739341e-01;1.328513147861295866e-02;7.884034166435209545e-02;1.016640575249548872e-01;2.096338261970638606e-02;2.326014558568957613e-02
1.000000000000000000e+01;9.571609682620827939e-03;1.090500050243281560e-02;6.574459471134290467e-02;1.710722939476359561e-01;2.246593745281008636e-02;9.032726487407001514e-02;1.354352614702423185e-01;2.269475955652642402e-02;2.652625353273710407e-02
1.500000000000000000e+01;1.054513167940530557e-02;1.268268977617522872e-02;6.710740725218403147e-02;2.228704414370974995e-01;4.542927697152353977e-02;1.103342617008945953e-01;1.759566917224012761e-01;2.270524920020549828e-02;2.546029499000786178e-02
2.000000000000000000e+01;1.125399147927941441e-02;1.255443043584837833e-02;6.947123609857717985e-02;2.528583261763246992e-01;4.955476874635578177e-02;1.199273353391443614e-01;1.888994747604849644e-01;2.004449110410777210e-02;2.318410405379565595e-02
2.500000000000000000e+01;1.098003730023492351e-02;1.205601826859205479e-02;5.968082972419948284e-02;2.652167829083632578e-01;3.201140452158859201e-02;1.216736327110026217e-01;1.990563032004104560e-01;2.408916929261037052e-02;2.666613660788759096e-02
3.000000000000000000e+01;1.161300828536631670e-02;1.262776082955057756e-02;5.522327484293030470e-02;2.896253800147982616e-01;3.553027652328620556e-02;1.303369372168809159e-01;2.187908442753983829e-01;1.870736171756598454e-02;2.141520900919572507e-02


==> data/vars_hom_err_std.csv <==
xaxis; NOMAD-adam; NOMAD-fista; NoFears; DAGMA; NonDAGMA; CoLiDE-EV; CoLiDE-NV; GOLEM-EV; GOLEM-NV
1.000000000000000000e+00;3.282378678784377848e-04;1.278148839072034944e-03;4.055279033879110456e-02;1.803812422143470304e-02;1.710159424344284912e-03;1.653975173401365378e-02;1.896131790578130943e-02;1.510219059883196463e-02;1.438737317598696476e-02
5.000000000000000000e+00;5.987094857947933930e-04;1.263755747881079852e-03;3.373815614677354996e-02;2.713285120733039540e-02;2.719086438517612572e-02;2.419637080957382641e-02;2.919290884881053580e-02;1.031193417384797424e-02;9.628860476046472577e-03
1.000000000000000000e+01;9.272530957785695988e-04;1.758724604335442070e-03;3.978057360766541761e-02;3.096996068327774465e-02;3.490090278601200996e-02;3.118796224097124259e-02;3.089511358036361316e-02;1.289537025571085155e-02;1.315374082251156464e-02
1.500000000000000000e+01;1.056748119251960669e-03;9.276603744764761600e-03;3.947206532435173360e-02;2.519187652680925094e-02;6.850073955123692215e-02;2.325752411529378658e-02;3.146764709133637039e-02;1.127568157338070670e-02;1.077858520835823196e-02
2.000000000000000000e+01;1.687335547217276577e-03;3.700780340494261127e-03;4.165462636363427562e-02;3.778154148344315538e-02;8.361021132401311173e-02;3.237517266954879902e-02;4.297395804787935286e-02;8.996186999505545803e-03;9.958106339298170712e-03
2.500000000000000000e+01;1.327229992219805966e-03;2.010290881499202272e-03;3.148404889205542317e-02;3.830316233308985602e-02;4.922197206515902673e-02;3.570272312071946785e-02;4.774979639730684428e-02;1.372370168966619008e-02;1.405995318437449314e-02
3.000000000000000000e+01;1.327261621658368165e-03;1.896617643792280952e-03;3.897113339214069300e-02;2.865140777142896958e-02;5.321697832554178609e-02;2.442578574917911305e-02;3.966541614524623366e-02;7.851891280040967577e-03;8.535154194605740902e-03


==> data/vars_hom_err_std_down.csv <==
xaxis; NOMAD-adam; NOMAD-fista; NoFears; DAGMA; NonDAGMA; CoLiDE-EV; CoLiDE-NV; GOLEM-EV; GOLEM-NV
1.000000000000000000e+00; 3.38486964006225E-03; 2.93704396670901E-03; 3.83871784455169E-02; 4.47275287862495E-02; 5.01568563167407E-03; 4.57576938637583E-02; 5.49980310424676E-02; 6.84230416946392E-03; 1.08371995868271E-02
5.000000000000000000e+00; 7.18535993004854E-03; 7.49771907348664E-03; 3.0401000626605E-02; 8.83522988683435E-02; 1E-06; 5.46439708547783E-02; 7.24711486761443E-02; 1.06514484458584E-02; 1.36312851096431E-02
1.000000000000000000e+01; 8.64435658684226E-03; 9.14627589809737E-03; 2.59640211036775E-02; 1.40102333264358E-01; 1E-06; 5.91393026330988E-02; 1.04540147889879E-01; 9.79938930081557E-03; 1.33725127102255E-02
1.500000000000000000e+01; 9.48838356015335E-03; 3.40608603141047E-03; 2.76353419278323E-02; 1.97678564910288E-01; 1E-06; 8.70767375856008E-02; 1.44489044631065E-01; 1.14295676268248E-02; 1.46817097816496E-02
2.000000000000000000e+01; 9.56665593206214E-03; 8.85365009535412E-03; 2.78166097349429E-02; 2.15076784692882E-01; 1E-06; 8.75521626695956E-02; 1.45925516712606E-01; 1.10483041046022E-02; 1.32259977144975E-02
2.500000000000000000e+01; 9.65280730801512E-03; 1.00457273870929E-02; 2.81967808321441E-02; 2.26913620575273E-01; 1E-06; 8.59709095902832E-02; 1.51306506803104E-01; 1.03654676029442E-02; 1.26061834235131E-02
3.000000000000000000e+01; 1.02857466637079E-02; 1.07311431857583E-02; 1.62521414507896E-02; 2.60973972243369E-01; 1E-06; 1.05911151467702E-01; 1.79125428130152E-01; 1.0855470437525E-02; 1.288005481459E-02


==> data/vars_hom_err_std_up.csv <==
xaxis; NOMAD-adam; NOMAD-fista; NoFears; DAGMA; NonDAGMA; CoLiDE-EV; CoLiDE-NV; GOLEM-EV; GOLEM-NV
1.000000000000000000e+00; 4.04134537581912E-03; 5.49334164485308E-03; 1.19492759123099E-01; 8.08037772291189E-02; 8.43600448036264E-03; 7.88371973317857E-02; 9.29206668540302E-02; 3.70466853671278E-02; 3.9611945938801E-02
5.000000000000000000e+00; 8.38277890163813E-03; 1.00252305692488E-02; 9.78773129201521E-02; 1.42618001283004E-01; 4.04759958637891E-02; 1.03036712473926E-01; 1.30856966373765E-01; 3.12753167935544E-02; 3.2889006061736E-02
1.000000000000000000e+01; 1.04988627783994E-02; 1.26637251067683E-02; 1.05525168319008E-01; 2.02042254630914E-01; 5.73668402388221E-02; 1.21515227115041E-01; 1.66330375050606E-01; 3.55901298122373E-02; 3.96799943552487E-02
1.500000000000000000e+01; 1.16018797986573E-02; 2.195929352094E-02; 1.06579472576536E-01; 2.48062317963907E-01; 1.1393001652276E-01; 1.33591785816188E-01; 2.07424338813738E-01; 3.39809307735862E-02; 3.62388801983661E-02
2.000000000000000000e+01; 1.29413270264967E-02; 1.62552107763426E-02; 1.11125862462211E-01; 2.90639867659768E-01; 1.33164980070369E-01; 1.52302508008693E-01; 2.31873432808364E-01; 2.90406781036133E-02; 3.31422103930938E-02
2.500000000000000000e+01; 1.23072672924547E-02; 1.40663091500913E-02; 9.11648786162549E-02; 3.03519945241453E-01; 8.12333765867476E-02; 1.57376355831722E-01; 2.46806099597717E-01; 3.78128709822766E-02; 4.07260897922621E-02
3.000000000000000000e+01; 1.29402699070247E-02; 1.45243784733429E-02; 9.4194408235071E-02; 3.18276787786227E-01; 8.8747254848828E-02; 1.5476272296606E-01; 2.58456260420645E-01; 2.6559252997607E-02; 2.99503632038015E-02

